Deep Functional Maps: Structured Prediction for Dense Shape Correspondence

We introduce a new framework for learning dense correspondence between deformable 3D shapes. Existing learning based approaches model shape correspondence as a labelling problem, where each point of a query shape receives a label identifying a point on some reference domain; the correspondence is then constructed a posteriori by composing the label predictions of two input shapes. We propose a paradigm shift and design a structured prediction model in the space of functional maps, linear operators that provide a compact representation of the correspondence. We model the learning process via a deep residual network which takes dense descriptor fields defined on two shapes as input, and outputs a soft map between the two given objects. The resulting correspondence is shown to be accurate on several challenging benchmarks comprising multiple categories, synthetic models, real scans with acquisition artifacts, topological noise, and partiality.

==> hist.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\begin{tikzpicture}

\begin{axis}[%
width=0.7\linewidth,
height=0.4\linewidth,
scale only axis,
every x tick label/.append style={font=\color{black}, font=\tiny},
every y tick label/.append style={font=\color{black}, font=\tiny},
xlabel={\footnotesize Distance},
xlabel style={at={(0.5,0.1)}},
ymajorgrids,
ytick={0,2000,4000,6000},
yticklabels={$0$,$2\cdot 10^3$,$4\cdot 10^3$,$6\cdot 10^3$},
%colormap={mymap}{[1pt] rgb(0pt)=(0.2081,0.1663,0.5292); rgb(1pt)=(0.211624,0.189781,0.577676); rgb(2pt)=(0.212252,0.213771,0.626971); rgb(3pt)=(0.2081,0.2386,0.677086); rgb(4pt)=(0.195905,0.264457,0.7279); rgb(5pt)=(0.170729,0.291938,0.779248); rgb(6pt)=(0.125271,0.324243,0.830271); rgb(7pt)=(0.0591333,0.359833,0.868333); rgb(8pt)=(0.0116952,0.38751,0.881957); rgb(9pt)=(0.00595714,0.408614,0.882843); rgb(10pt)=(0.0165143,0.4266,0.878633); rgb(11pt)=(0.0328524,0.443043,0.871957); rgb(12pt)=(0.0498143,0.458571,0.864057); rgb(13pt)=(0.0629333,0.47369,0.855438); rgb(14pt)=(0.0722667,0.488667,0.8467); rgb(15pt)=(0.0779429,0.503986,0.838371); rgb(16pt)=(0.0793476,0.520024,0.831181); rgb(17pt)=(0.0749429,0.537543,0.826271); rgb(18pt)=(0.0640571,0.556986,0.823957); rgb(19pt)=(0.0487714,0.577224,0.822829); rgb(20pt)=(0.0343429,0.596581,0.819852); rgb(21pt)=(0.0265,0.6137,0.8135); rgb(22pt)=(0.0238905,0.628662,0.803762); rgb(23pt)=(0.0230905,0.641786,0.791267); rgb(24pt)=(0.0227714,0.653486,0.776757); rgb(25pt)=(0.0266619,0.664195,0.760719); rgb(26pt)=(0.0383714,0.674271,0.743552); rgb(27pt)=(0.0589714,0.683757,0.725386); rgb(28pt)=(0.0843,0.692833,0.706167); rgb(29pt)=(0.113295,0.7015,0.685857); rgb(30pt)=(0.145271,0.709757,0.664629); rgb(31pt)=(0.180133,0.717657,0.642433); rgb(32pt)=(0.217829,0.725043,0.619262); rgb(33pt)=(0.258643,0.731714,0.595429); rgb(34pt)=(0.302171,0.737605,0.571186); rgb(35pt)=(0.348167,0.742433,0.547267); rgb(36pt)=(0.395257,0.7459,0.524443); rgb(37pt)=(0.44201,0.748081,0.503314); rgb(38pt)=(0.487124,0.749062,0.483976); rgb(39pt)=(0.530029,0.749114,0.466114); rgb(40pt)=(0.570857,0.748519,0.44939); rgb(41pt)=(0.609852,0.747314,0.433686); rgb(42pt)=(0.6473,0.7456,0.4188); rgb(43pt)=(0.683419,0.743476,0.404433); rgb(44pt)=(0.71841,0.741133,0.390476); rgb(45pt)=(0.752486,0.7384,0.376814); rgb(46pt)=(0.785843,0.735567,0.363271); rgb(47pt)=(0.818505,0.732733,0.34979); rgb(48pt)=(0.850657,0.7299,0.336029); rgb(49pt)=(0.882433,0.727433,0.3217); rgb(50pt)=(0.913933,0.725786,0.306276); rgb(51pt)=(0.944957,0.726114,0.288643); rgb(52pt)=(0.973895,0.731395,0.266648); rgb(53pt)=(0.993771,0.745457,0.240348); rgb(54pt)=(0.999043,0.765314,0.216414); rgb(55pt)=(0.995533,0.786057,0.196652); rgb(56pt)=(0.988,0.8066,0.179367); rgb(57pt)=(0.978857,0.827143,0.163314); rgb(58pt)=(0.9697,0.848138,0.147452); rgb(59pt)=(0.962586,0.870514,0.1309); rgb(60pt)=(0.958871,0.8949,0.113243); rgb(61pt)=(0.959824,0.921833,0.0948381); rgb(62pt)=(0.9661,0.951443,0.0755333); rgb(63pt)=(0.9763,0.9831,0.0538)},
xmin=0,
xmax=10,
ymin=0,
ymax=7000,
axis background/.style={fill=white},
legend style={legend cell align=left,align=left,draw=white!15!black}
]

\addplot[area legend,solid,table/row sep=crcr,patch,patch type=rectangle,shader=flat corner,draw=white!15!black,patch table with point meta={%
1	2	3	4	1\\
6	7	8	9	1\\
11	12	13	14	1\\
16	17	18	19	1\\
21	22	23	24	1\\
26	27	28	29	1\\
31	32	33	34	1\\
36	37	38	39	1\\
41	42	43	44	1\\
46	47	48	49	1\\
}]
table[row sep=crcr] {%
x	y\\
0.278257006590208	0\\
0.278257006590208	0\\
0.278257006590208	692\\
0.494667307712053	692\\
0.494667307712053	0\\
1.25210336163851	0\\
1.25210336163851	0\\
1.25210336163851	2513\\
1.46851366276035	2513\\
1.46851366276035	0\\
2.22594971668681	0\\
2.22594971668681	0\\
2.22594971668681	1262\\
2.44236001780866	1262\\
2.44236001780866	0\\
3.19979607173511	0\\
3.19979607173511	0\\
3.19979607173511	1152\\
3.41620637285696	1152\\
3.41620637285696	0\\
4.17364242678341	0\\
4.17364242678341	0\\
4.17364242678341	724\\
4.39005272790526	724\\
4.39005272790526	0\\
5.14748878183172	0\\
5.14748878183172	0\\
5.14748878183172	343\\
5.36389908295356	343\\
5.36389908295356	0\\
6.12133513688002	0\\
6.12133513688002	0\\
6.12133513688002	129\\
6.33774543800186	129\\
6.33774543800186	0\\
7.09518149192832	0\\
7.09518149192832	0\\
7.09518149192832	58\\
7.31159179305016	58\\
7.31159179305016	0\\
8.06902784697662	0\\
8.06902784697662	0\\
8.06902784697662	13\\
8.28543814809846	13\\
8.28543814809846	0\\
9.04287420202492	0\\
9.04287420202492	0\\
9.04287420202492	4\\
9.25928450314677	4\\
9.25928450314677	0\\
9.25928450314677	0\\
};
\addlegendentry{\footnotesize FMNet};


\addplot[area legend,solid,table/row sep=crcr,patch,patch type=rectangle,shader=flat corner,draw=white!15!black,patch table with point meta={%
1	2	3	4	2\\
6	7	8	9	2\\
11	12	13	14	2\\
16	17	18	19	2\\
21	22	23	24	2\\
26	27	28	29	2\\
31	32	33	34	2\\
36	37	38	39	2\\
41	42	43	44	2\\
46	47	48	49	2\\
}]
table[row sep=crcr] {%
x	y\\
0.494667307712053	0\\
0.494667307712053	0\\
0.494667307712053	5912\\
0.711077608833897	5912\\
0.711077608833897	0\\
1.46851366276035	0\\
1.46851366276035	0\\
1.46851366276035	978\\
1.6849239638822	978\\
1.6849239638822	0\\
2.44236001780866	0\\
2.44236001780866	0\\
2.44236001780866	0\\
2.6587703189305	0\\
2.6587703189305	0\\
3.41620637285696	0\\
3.41620637285696	0\\
3.41620637285696	0\\
3.6326166739788	0\\
3.6326166739788	0\\
4.39005272790526	0\\
4.39005272790526	0\\
4.39005272790526	0\\
4.6064630290271	0\\
4.6064630290271	0\\
5.36389908295356	0\\
5.36389908295356	0\\
5.36389908295356	0\\
5.5803093840754	0\\
5.5803093840754	0\\
6.33774543800186	0\\
6.33774543800186	0\\
6.33774543800186	0\\
6.55415573912371	0\\
6.55415573912371	0\\
7.31159179305016	0\\
7.31159179305016	0\\
7.31159179305016	0\\
7.52800209417201	0\\
7.52800209417201	0\\
8.28543814809846	0\\
8.28543814809846	0\\
8.28543814809846	0\\
8.50184844922031	0\\
8.50184844922031	0\\
9.25928450314677	0\\
9.25928450314677	0\\
9.25928450314677	0\\
9.47569480426861	0\\
9.47569480426861	0\\
9.47569480426861	0\\
};
\addlegendentry{\footnotesize SHOT};


\addplot[area legend,solid,table/row sep=crcr,patch,patch type=rectangle,shader=flat corner,draw=white!15!black,patch table with point meta={%
1	2	3	4	3\\
6	7	8	9	3\\
11	12	13	14	3\\
16	17	18	19	3\\
21	22	23	24	3\\
26	27	28	29	3\\
31	32	33	34	3\\
36	37	38	39	3\\
41	42	43	44	3\\
46	47	48	49	3\\
}]
table[row sep=crcr] {%
x	y\\
0.711077608833897	0\\
0.711077608833897	0\\
0.711077608833897	6825\\
0.927487909955742	6825\\
0.927487909955742	0\\
1.6849239638822	0\\
1.6849239638822	0\\
1.6849239638822	61\\
1.90133426500404	61\\
1.90133426500404	0\\
2.6587703189305	0\\
2.6587703189305	0\\
2.6587703189305	4\\
2.87518062005234	4\\
2.87518062005234	0\\
3.6326166739788	0\\
3.6326166739788	0\\
3.6326166739788	0\\
3.84902697510065	0\\
3.84902697510065	0\\
4.6064630290271	0\\
4.6064630290271	0\\
4.6064630290271	0\\
4.82287333014895	0\\
4.82287333014895	0\\
5.5803093840754	0\\
5.5803093840754	0\\
5.5803093840754	0\\
5.79671968519725	0\\
5.79671968519725	0\\
6.55415573912371	0\\
6.55415573912371	0\\
6.55415573912371	0\\
6.77056604024555	0\\
6.77056604024555	0\\
7.52800209417201	0\\
7.52800209417201	0\\
7.52800209417201	0\\
7.74441239529385	0\\
7.74441239529385	0\\
8.50184844922031	0\\
8.50184844922031	0\\
8.50184844922031	0\\
8.71825875034215	0\\
8.71825875034215	0\\
9.47569480426861	0\\
9.47569480426861	0\\
9.47569480426861	0\\
9.69210510539046	0\\
9.69210510539046	0\\
9.69210510539046	0\\
};
\addlegendentry{\footnotesize Siamese};

\end{axis}
\end{tikzpicture}%
